Numerical analysis of non-local calculus on finite weighted graphs, with application to reduced-order modelling of dynamical systems

We present an approach to reduced-order modelling that builds off recent graph-theoretic work for representation, exploration, and analysis of computed states of physical systems (Banerjee et al., Comp. Meth. App. Mech. Eng., 351, 501-530, 2019). We extend a non-local calculus on finite weighted graphs to build such models by exploiting polynomial expansions and Taylor series. In the general framework for non-local calculus on graphs, the graph edge weights are intricately linked to the embedding of the graph, and consequently to the definition of the derivatives. In a previous communication (Duschenes and Garikipati, arXiv:2105.01740), we have shown that radially symmetric, continuous edge weights derived from, for example Gaussian functions, yield inconsistent results in the resulting non-local derivatives when compared against the corresponding local, differential derivative definitions. Taking inspiration from finite difference methods, we algorithmically compute edge weights, considering the embedding of the local neighborhood of each graph vertex. Given this procedure, we ensure the consistency of the non-local derivatives in this setting, a crucial requirement for numerical applications. We show that we can achieve any desired orders of accuracy of derivatives, in a chosen number of dimensions without symmetry assumptions in the underlying data. Finally, we present two example applications of extracting reduced-order models using this non-local calculus, in the form of ordinary differential equations from parabolic partial differential equations of progressively greater complexity.

==> figures/clique.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=graph blue circle] (0) at (0, 2) {};
		\node [style=graph blue circle] (1) at (-2, 0.5) {};
		\node [style=graph blue circle] (2) at (2, 0.5) {};
		\node [style=graph blue circle] (3) at (-1.5, -1.5) {};
		\node [style=graph blue circle] (4) at (1.5, -1.5) {};
		\node [style=graph orange circle] (5) at (0, 4) {};
		\node [style=graph orange circle] (6) at (4, 1.25) {};
		\node [style=graph orange circle] (7) at (3, -3) {};
		\node [style=graph orange circle] (8) at (-3, -3) {};
		\node [style=graph orange circle] (9) at (-4, 1.25) {};
		\node [style=graph green circle] (10) at (0, 6) {};
		\node [style=graph green circle] (11) at (6, 2) {};
		\node [style=graph green circle] (12) at (4.5, -4.5) {};
		\node [style=graph green circle] (13) at (-4.5, -4.5) {};
		\node [style=graph green circle] (14) at (-6, 2) {};
		\node [style=graph green circle] (15) at (6.75, 3.25) {};
		\node [style=graph green circle] (16) at (7.5, 2) {};
		\node [style=graph green circle] (17) at (-6, -4.5) {};
		\node [style=graph green circle] (18) at (-6, -6) {};
		\node [style=graph green circle] (19) at (-4.5, -6) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph edge] (1) to (0);
		\draw [style=graph edge] (0) to (2);
		\draw [style=graph edge] (2) to (4);
		\draw [style=graph edge] (4) to (3);
		\draw [style=graph edge] (3) to (1);
		\draw [style=graph edge] (1) to (4);
		\draw [style=graph edge] (3) to (2);
		\draw [style=graph edge] (0) to (3);
		\draw [style=graph edge] (0) to (4);
		\draw [style=graph edge] (1) to (2);
		\draw [style=graph arrow] (2) to (6);
		\draw [style=graph arrow] (4) to (7);
		\draw [style=graph arrow] (3) to (8);
		\draw [style=graph arrow] (1) to (9);
		\draw [style=graph arrow] (0) to (5);
		\draw [style=graph arrow] (5) to (10);
		\draw [style=graph arrow] (6) to (11);
		\draw [style=graph arrow] (7) to (12);
		\draw [style=graph arrow] (8) to (13);
		\draw [style=graph arrow] (9) to (14);
		\draw [style=graph edge] (15) to (11);
		\draw [style=graph edge] (15) to (16);
		\draw [style=graph edge] (16) to (11);
		\draw [style=graph edge] (17) to (13);
		\draw [style=graph edge] (13) to (19);
		\draw [style=graph edge] (19) to (18);
		\draw [style=graph edge] (18) to (17);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/localweights.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=clear circle] (15) at (3.5, -2.5) {};
		\node [style=clear circle] (14) at (-4, 2) {};
		\node [style=graph blue circle] (0) at (-4, 2) {};
		\node [style=graph blue circle] (1) at (3.5, -2.5) {};
		\node [style=graph blue circle] (2) at (-1.25, 3.25) {};
		\node [style=graph blue circle] (3) at (-4.5, 4.75) {};
		\node [style=graph blue circle] (4) at (-7.75, 2.5) {};
		\node [style=graph blue circle] (5) at (-5, -0.75) {};
		\node [style=graph blue circle] (6) at (4.2, 0.25) {};
		\node [style=graph blue circle] (7) at (7, -2) {};
		\node [style=graph blue circle] (8) at (4.75, -5) {};
		\node [style=graph blue circle] (9) at (1.75, -4.25) {};
		\node [style=none] (10) at (-4, 1.95) {};
		\node [style=none] (11) at (3.5, -2.6) {};
		\node [style=none] (12) at (-3.9, 2.05) {};
		\node [style=none] (13) at (3.5, -2.45) {};
		\node [style=none] (16) at (-8, -2.25) {${\mathcal{N}}(x)$};
		\node [style=none] (17) at (7.75, 1.5) {${\mathcal{N}}(y)$};
		\node [style=none] (18) at (3.4, -3.525) {$y$};
		\node [style=none] (19) at (-4.925, 1.4) {$x$};
		\node [style=none] (20) at (-3.05, 0.125) {$a(x,y)$};
		\node [style=none] (21) at (2.4, -0.8) {$a(y,x)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=green edge] (3) to (0);
		\draw [style=green edge] (0) to (4);
		\draw [style=green edge] (0) to (5);
		\draw [style=green edge] (0) to (2);
		\draw [style=green edge] (10.center) to (11.center);
		\draw [style=purple edge] (6) to (1);
		\draw [style=purple edge] (1) to (7);
		\draw [style=purple edge] (1) to (8);
		\draw [style=purple edge] (1) to (9);
		\draw [style=purple edge] (12.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/localweights_higher.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=clear circle] (0) at (4.25, -2.5) {};
		\node [style=clear circle] (1) at (-3.25, 2) {};
		\node [style=graph blue circle] (2) at (-3.25, 2) {};
		\node [style=graph blue circle] (3) at (4.25, -2.5) {};
		\node [style=graph blue circle] (4) at (-0.5, 3.25) {};
		\node [style=graph blue circle] (5) at (-3.75, 4.75) {};
		\node [style=graph blue circle] (6) at (-7, 2.5) {};
		\node [style=graph blue circle] (7) at (-4.25, -0.75) {};
		\node [style=graph blue circle] (8) at (4.95, 0.25) {};
		\node [style=graph blue circle] (9) at (7.75, -2) {};
		\node [style=graph blue circle] (10) at (5.5, -5) {};
		\node [style=graph blue circle] (11) at (2.5, -4.25) {};
		\node [style=none] (12) at (-3.25, 1.95) {};
		\node [style=none] (13) at (4.25, -2.6) {};
		\node [style=none] (14) at (-3.15, 2.25) {};
		\node [style=none] (15) at (4.25, -2.25) {};
		\node [style=none] (18) at (4.15, -3.525) {$y$};
		\node [style=none] (19) at (-3.9, 1.125) {$x_{}$};
		\node [style=none] (20) at (-2.325, 0.05) {$a^{(k)}(x,y)$};
		\node [style=graph blue circle] (22) at (-2.25, 5.25) {};
		\node [style=graph blue circle] (23) at (-7, 0.25) {};
		\node [style=clear circle] (24) at (-3.75, 2.75) {};
		\node [style=none] (25) at (-3, 8.25) {${\mathcal{N}}^{(l)}(x)$};
		\node [style=none] (26) at (-7, -3) {${\mathcal{N}}^{(k)}(x)$};
		\node [style=none] (27) at (-3.325, 1.8) {};
		\node [style=none] (28) at (4.1, -2.725) {};
		\node [style=none] (29) at (-3.225, 2.125) {};
		\node [style=none] (30) at (4.25, -2.425) {};
		\node [style=none] (31) at (3.1, -0.3) {$a^{(l)}(y,x)$};
		\node [style=clear circle] (32) at (5.25, -2) {};
		\node [style=none] (33) at (9.375, 2.575) {${\mathcal{N}}^{(k)}(y)$};
		\node [style=none] (34) at (0.9, -7.65) {${\mathcal{N}}^{(l)}(y)$};
		\node [style=graph blue circle] (35) at (6.5, -0.75) {};
		\node [style=graph blue circle] (36) at (7.75, -4.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=green edge] (5) to (2);
		\draw [style=green edge] (2) to (6);
		\draw [style=green edge] (2) to (7);
		\draw [style=green edge] (2) to (4);
		\draw [style=green edge] (12.center) to (13.center);
		\draw [style=purple edge] (8) to (3);
		\draw [style=purple edge] (3) to (9);
		\draw [style=purple edge] (3) to (10);
		\draw [style=purple edge] (3) to (11);
		\draw [style=purple edge] (14.center) to (15.center);
		\draw [style=green dashed edge] (22) to (14.center);
		\draw [style=green dashed edge] (23) to (12.center);
		\draw [style=green dashed edge] (28.center) to (27.center);
		\draw [style=purple dashed edge] (29.center) to (30.center);
		\draw [style=purple dashed edge] (30.center) to (36);
		\draw [style=purple dashed edge] (35) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/tikzit.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{blue dot}=[fill={rgb,255: red,59; green,91; blue,195}, draw=black, shape=circle, tikzit category=Nodes]
\tikzstyle{green rectangle}=[fill={rgb,255: red,56; green,195; blue,153}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=40, minimum height=25]
\tikzstyle{blue rectangle}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=40, minimum height=25]
\tikzstyle{blue tall}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=40, minimum height=20]
\tikzstyle{blue square}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=20, minimum height=20]
\tikzstyle{orange circle}=[fill={rgb,255: red,255; green,128; blue,0}, draw={rgb,255: red,255; green,128; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15]
\tikzstyle{red rectangle}=[fill={rgb,255: red,191; green,0; blue,64}, draw=black, shape=rectangle, minimum width=14, minimum height=24, tikzit category=Nodes]
\tikzstyle{red square}=[fill={rgb,255: red,191; green,0; blue,64}, draw=black, shape=rectangle, tikzit category=Nodes, minimum width=20, minimum height=20]
\tikzstyle{red rectangle horizontal}=[fill={rgb,255: red,191; green,0; blue,64}, draw=black, shape=rectangle, minimum height=10, minimum width=20]
\tikzstyle{blue rectangle tall}=[fill={rgb,255: red,30; green,61; blue,166}, draw=black, shape=rectangle, tikzit category=Nodes, minimum height=40, minimum width=20]
\tikzstyle{classical rectangle}=[fill={rgb,255: red,203; green,141; blue,41}, draw=black, shape=rectangle, minimum width=320, minimum height=40, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{quantum rectangle}=[fill={rgb,255: red,0; green,102; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=80, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{quantum rectangle small}=[fill={rgb,255: red,0; green,102; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=40, minimum height=25, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{unitary square}=[fill={rgb,255: red,34; green,204; blue,148}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=20, minimum height=50, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{svd square}=[fill={rgb,255: red,164; green,42; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=20, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{mps square}=[fill={rgb,255: red,0; green,102; blue,204}, draw={rgb,255: red,128; green,128; blue,128}, shape=rectangle, minimum width=20, minimum height=20, tikzit category=Nodes, rounded corners, tikzit shape=rectangle, thick]
\tikzstyle{mps circle}=[fill={rgb,255: red,255; green,128; blue,0}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{mpo circle}=[fill={rgb,255: red,88; green,99; blue,255}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{mpo rectangle}=[fill={rgb,255: red,191; green,0; blue,64}, draw={rgb,255: red,128; green,128; blue,128}, minimum width=14, minimum height=24, tikzit category=Nodes, rounded corners]
\tikzstyle{vector pink circle}=[fill={rgb,255: red,235; green,0; blue,139}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{vector blue circle}=[fill={rgb,255: red,7; green,34; blue,62}, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{vector white circle}=[fill=white, draw={rgb,255: red,128; green,128; blue,128}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{measurement}=[fill={rgb,255: red,190; green,25; blue,10}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, rounded corners, tikzit shape=circle, minimum width=18, thick]
\tikzstyle{measurement_big}=[fill={rgb,255: red,190; green,25; blue,10}, draw={rgb,255: red,128; green,128; blue,128}, shape=circle, rounded corners, tikzit shape=circle, minimum width=25, thick]
\tikzstyle{measurement_classical}=[fill={rgb,255: red,127; green,0; blue,255}, draw=black, shape=circle, rounded corners, tikzit shape=circle, minimum width=45, thick]
\tikzstyle{graph blue circle}=[fill={rgb,255: red,31; green,119; blue,180}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph orange circle}=[fill={rgb,255: red,255; green,127; blue,14}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph green circle}=[fill={rgb,255: red,44; green,160; blue,44}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{graph purple circle}=[fill={rgb,255: red,148; green,103; blue,189}, draw={rgb,255: red,255; green,255; blue,255}, draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=15, minimum height=15, thick]
\tikzstyle{clear circle}=[draw={rgb,255: red,0; green,0; blue,0}, shape=circle, tikzit category=Nodes, minimum width=45, minimum height=140, thick]



% Edge styles
\tikzstyle{thick edge}=[-, line width=2]
\tikzstyle{empty line}=[-, line width=2]
\tikzstyle{dashed line}=[-, dashed]
\tikzstyle{red edge}=[-, line width=2, draw={rgb,255: red,191; green,0; blue,64}]
\tikzstyle{green fill}=[-, fill={rgb,255: red,18; green,135; blue,65}, draw={rgb,255: red,18; green,135; blue,65}]
\tikzstyle{orange fill}=[-, fill={rgb,255: red,255; green,128; blue,0}, draw={rgb,255: red,255; green,128; blue,0}]
\tikzstyle{quantum}=[-, line width=1.3, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{classical}=[-, fill=black, line width=1.3]
\tikzstyle{mps edge}=[-, line width=1.3, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{mps thin edge}=[-, line width=0.8, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{outline}=[-, fill={rgb,255: red,0; green,128; blue,128}, thick, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{state}=[-, fill={rgb,255: red,167; green,82; blue,167}, thick, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{vector edge}=[-, line width=1.3, draw={rgb,255: red,128; green,128; blue,128}]
\tikzstyle{graph edge}=[-, line width=1.3, draw={rgb,255: red,0; green,0; blue,0}]
\tikzstyle{graph arrow}=[->, line width=1.3, draw={rgb,255: red,0; green,0; blue,0},>=latex]
\tikzstyle{green edge}=[-, line width=1.3, draw={rgb,255: red,44; green,160; blue,44}]
\tikzstyle{green dashed edge}=[-,dashed, line width=1.3, draw={rgb,255: red,44; green,160; blue,44}]
\tikzstyle{purple edge}=[-, line width=1.3, draw={rgb,255: red,148; green,103; blue,189}]
\tikzstyle{purple dashed edge}=[-,dashed, line width=1.3, draw={rgb,255: red,148; green,103; blue,189}]


==> figures/tree.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=graph blue circle] (0) at (-3, 4) {};
		\node [style=graph blue circle] (1) at (-3, 2) {};
		\node [style=graph blue circle] (2) at (-3, 0) {};
		\node [style=graph blue circle] (3) at (-3, -2) {};
		\node [style=graph blue circle] (4) at (-3, -4) {};
		\node [style=graph blue circle] (5) at (-4.5, -5.5) {};
		\node [style=graph blue circle] (6) at (-4.5, -7.5) {};
		\node [style=graph blue circle] (7) at (-1.5, -5.5) {};
		\node [style=graph blue circle] (8) at (-1.5, -7.5) {};
		\node [style=graph blue circle] (9) at (-3, -9) {};
		\node [style=graph blue circle] (10) at (-3, -11) {};
		\node [style=graph blue circle] (11) at (0, -9) {};
		\node [style=graph blue circle] (12) at (0, -11) {};
		\node [style=graph orange circle] (13) at (5.5, 4) {};
		\node [style=graph orange circle] (14) at (5.5, 2) {};
		\node [style=graph orange circle] (15) at (5.5, 0) {};
		\node [style=graph orange circle] (17) at (5.5, -2) {};
		\node [style=graph orange circle] (18) at (4, -3.5) {};
		\node [style=graph orange circle] (20) at (7, -3.5) {};
		\node [style=graph orange circle] (21) at (7, -7.5) {};
		\node [style=graph orange circle] (22) at (5.5, -9) {};
		\node [style=graph orange circle] (24) at (8.5, -9) {};
		\node [style=graph orange circle] (25) at (8.5, -11) {};
		\node [style=graph orange circle] (26) at (7, -5.5) {};
		\node [style=graph orange circle] (27) at (7, -12.5) {};
		\node [style=graph orange circle] (28) at (10, -12.5) {};
		\node [style=graph green circle] (29) at (16, 4) {};
		\node [style=graph green circle] (30) at (16, 2) {};
		\node [style=graph green circle] (31) at (16, 0) {};
		\node [style=graph green circle] (32) at (16, -2) {};
		\node [style=graph green circle] (33) at (16, -4) {};
		\node [style=graph green circle] (34) at (14.5, -5.5) {};
		\node [style=graph green circle] (35) at (17.5, -5.5) {};
		\node [style=graph green circle] (36) at (17.5, -9.5) {};
		\node [style=graph green circle] (37) at (17.5, -7.5) {};
		\node [style=graph green circle] (38) at (17.5, -11.5) {};
		\node [style=graph green circle] (39) at (14.5, -7.5) {};
		\node [style=graph green circle] (40) at (14.5, -9.5) {};
		\node [style=graph green circle] (41) at (13, -9.5) {};
		\node [style=graph green circle] (42) at (13, -11.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=graph arrow] (0) to (1);
		\draw [style=graph arrow] (1) to (2);
		\draw [style=graph arrow] (2) to (3);
		\draw [style=graph arrow] (3) to (4);
		\draw [style=graph arrow] (4) to (5);
		\draw [style=graph arrow] (5) to (6);
		\draw [style=graph arrow] (4) to (7);
		\draw [style=graph arrow] (7) to (8);
		\draw [style=graph arrow] (8) to (11);
		\draw [style=graph arrow] (8) to (9);
		\draw [style=graph arrow] (9) to (10);
		\draw [style=graph arrow] (11) to (12);
		\draw [style=graph arrow] (13) to (14);
		\draw [style=graph arrow] (14) to (15);
		\draw [style=graph arrow] (17) to (18);
		\draw [style=graph arrow] (17) to (20);
		\draw [style=graph arrow] (21) to (24);
		\draw [style=graph arrow] (21) to (22);
		\draw [style=graph arrow] (24) to (25);
		\draw [style=graph arrow] (20) to (26);
		\draw [style=graph arrow] (26) to (21);
		\draw [style=graph arrow] (25) to (27);
		\draw [style=graph arrow] (25) to (28);
		\draw [style=graph arrow] (29) to (30);
		\draw [style=graph arrow] (30) to (31);
		\draw [style=graph arrow] (31) to (32);
		\draw [style=graph arrow] (32) to (33);
		\draw [style=graph arrow] (33) to (34);
		\draw [style=graph arrow] (33) to (35);
		\draw [style=graph arrow] (35) to (37);
		\draw [style=graph arrow] (37) to (36);
		\draw [style=graph arrow] (15) to (17);
		\draw [style=graph arrow] (36) to (38);
		\draw [style=graph arrow] (34) to (39);
		\draw [style=graph arrow] (39) to (40);
		\draw [style=graph arrow] (39) to (41);
		\draw [style=graph arrow] (41) to (42);
	\end{pgfonlayer}
\end{tikzpicture}

